PETCI: A Parallel English Translation Dataset of Chinese Idioms

Idioms are an important language phenomenon in Chinese, but idiom translation is notoriously hard. Current machine translation models perform poorly on idiom translation, while idioms are sparse in many translation datasets. We present PETCI, a parallel English translation dataset of Chinese idioms, aiming to improve idiom translation by both human and machine. The dataset is built by leveraging human and machine effort. Baseline generation models show unsatisfactory abilities to improve translation, but structure-aware classification models show good performance on distinguishing good translations. Furthermore, the size of PETCI can be easily increased without expertise. Overall, PETCI can be helpful to language learners and machine translation systems.

==> figs/accs/bert-test-all-gh.dat <==
3050	42.41	2.18
4441	58.09	7.47
5833	60.15	3.41
7224	62.14	2.29
8616	63.57	2.45


==> figs/accs/bert-test-all-ghm.dat <==
6469	62.60	3.25
9706	71.59	1.34
12945	75.88	0.79
16182	77.19	0.91
19421	78.56	0.36


==> figs/accs/bert-test-all-gm.dat <==
3419	55.01	5.92
5265	58.33	4.07
7112	64.24	0.65
8958	64.72	1.64
10805	67.28	1.97


==> figs/accs/bert-test-g-gh.dat <==
3050	65.90	3.95
4441	38.79	11.03
5833	37.68	10.55
7224	37.31	5.10
8616	38.61	5.69


==> figs/accs/bert-test-g-ghm.dat <==
6469	59.54	4.05
9706	42.32	3.82
12945	34.85	2.54
16182	29.79	2.32
19421	25.99	1.18


==> figs/accs/bert-test-g-gm.dat <==
3419	74.85	7.73
5265	71.28	6.61
7112	64.83	1.87
8958	62.37	3.70
10805	59.12	2.46


==> figs/accs/bert-test-h-gh.dat <==
3050	45.12	3.92
4441	70.57	10.04
5833	72.47	6.51
7224	73.73	3.43
8616	75.00	4.90


==> figs/accs/bert-test-h-ghm.dat <==
6469	51.33	4.64
9706	68.02	2.34
12945	76.19	1.80
16182	79.98	2.64
19421	83.09	0.46


==> figs/accs/bert-test-h-gm.dat <==
3419	28.65	8.48
5265	31.27	6.19
7112	39.72	1.50
8958	41.90	3.30
10805	46.29	4.28


==> figs/accs/bert-test-m-gh.dat <==
3050	32.99	2.97
4441	54.41	11.31
5833	57.59	5.14
7224	60.87	3.38
8616	62.47	3.63


==> figs/accs/bert-test-m-ghm.dat <==
6469	72.31	4.45
9706	83.48	2.15
12945	88.43	1.32
16182	89.79	0.63
19421	91.42	0.72


==> figs/accs/bert-test-m-gm.dat <==
3419	69.31	8.18
5265	75.33	5.60
7112	83.12	0.71
8958	83.20	2.05
10805	86.15	1.48


==> figs/accs/lstm-test-all-gh.dat <==
3050	54.75	1.92
4441	67.84	3.26
5833	70.75	3.85
7224	73.61	2.32
8616	75.66	1.75


==> figs/accs/lstm-test-all-ghm.dat <==
6469	62.55	1.20
9706	70.47	2.18
12945	69.69	3.09
16182	72.52	1.14
19421	73.53	2.05


==> figs/accs/lstm-test-all-gm.dat <==
3419	36.83	1.93
5265	40.67	1.54
7112	45.21	1.83
8958	45.93	2.73
10805	43.65	3.57


==> figs/accs/lstm-test-g-gh.dat <==
3050	29.14	2.59
4441	15.27	4.10
5833	14.48	4.58
7224	10.81	3.07
8616	9.65	1.48


==> figs/accs/lstm-test-g-ghm.dat <==
6469	31.23	6.44
9706	19.07	3.25
12945	21.81	4.85
16182	19.77	1.33
19421	16.94	3.01


==> figs/accs/lstm-test-g-gm.dat <==
3419	78.38	2.55
5265	71.32	2.55
7112	63.57	3.09
8958	64.96	3.00
10805	67.66	4.79


==> figs/accs/lstm-test-h-gh.dat <==
3050	69.62	2.31
4441	84.09	3.31
5833	85.65	4.11
7224	88.74	2.33
8616	90.85	2.16


==> figs/accs/lstm-test-h-ghm.dat <==
6469	69.71	2.72
9706	80.90	4.10
12945	77.73	5.56
16182	80.73	2.12
19421	83.03	2.87


==> figs/accs/lstm-test-h-gm.dat <==
3419	23.07	2.28
5265	28.87	2.54
7112	35.20	2.53
8958	35.09	3.35
10805	32.32	4.26


==> figs/accs/lstm-test-m-gh.dat <==
3050	51.17	2.93
4441	71.58	5.59
5833	76.72	6.23
7224	81.40	4.00
8616	84.42	2.46


==> figs/accs/lstm-test-m-ghm.dat <==
6469	66.72	2.99
9706	78.38	2.39
12945	78.37	3.59
16182	82.60	1.71
19421	83.76	3.13


==> figs/accs/lstm-test-m-gm.dat <==
3419	34.59	3.02
5265	40.32	2.07
7112	47.29	2.79
8958	48.43	4.08
10805	44.99	5.66


==> figs/accs/rnd-all.dat <==
2000 75.35
21000 75.35 

==> figs/accs/rnd-g.dat <==
2000 14.40
21000 14.40

==> figs/accs/rnd-hm.dat <==
2000 85.60
21000 85.60

==> figs/accs/tree_lstm-test-all-gh.dat <==
3050	52.34	5.31
4441	52.66	6.06
5833	54.16	1.97
7224	56.45	0.55
8616	64.31	2.10


==> figs/accs/tree_lstm-test-all-ghm.dat <==
6469	64.50	1.53
9706	70.30	1.21
12945	73.82	1.24
16182	75.71	1.42
19421	76.84	1.44


==> figs/accs/tree_lstm-test-all-gm.dat <==
3419	53.57	1.23
5265	60.72	1.10
7112	62.52	1.54
8958	64.06	1.45
10805	66.43	1.74


==> figs/accs/tree_lstm-test-g-gh.dat <==
3050	36.24	6.63
4441	37.68	11.12
5833	36.61	5.18
7224	36.98	0.95
8616	32.34	3.50


==> figs/accs/tree_lstm-test-g-ghm.dat <==
6469	48.45	1.67
9706	37.08	1.58
12945	33.32	1.19
16182	28.72	2.06
19421	27.33	2.12


==> figs/accs/tree_lstm-test-g-gm.dat <==
3419	73.88	2.56
5265	66.68	1.42
7112	63.43	3.10
8958	61.67	2.45
10805	57.45	3.34


==> figs/accs/tree_lstm-test-h-gh.dat <==
3050	63.37	6.04
4441	63.59	8.51
5833	65.64	2.96
7224	65.95	0.75
8616	73.06	1.97


==> figs/accs/tree_lstm-test-h-ghm.dat <==
6469	58.36	2.02
9706	67.87	1.97
12945	73.97	1.69
16182	78.03	2.25
19421	80.11	2.69


==> figs/accs/tree_lstm-test-h-gm.dat <==
3419	30.36	1.46
5265	37.42	0.90
7112	40.50	2.78
8958	43.55	2.50
10805	49.45	3.30


==> figs/accs/tree_lstm-test-m-gh.dat <==
3050	48.79	8.37
4441	48.82	9.51
5833	50.72	3.26
7224	55.14	0.93
8616	67.48	3.51


==> figs/accs/tree_lstm-test-m-ghm.dat <==
6469	74.27	2.11
9706	82.55	1.67
12945	86.32	1.63
16182	88.55	1.69
19421	89.73	1.59


==> figs/accs/tree_lstm-test-m-gm.dat <==
3419	65.28	2.22
5265	76.98	1.62
7112	79.35	1.66
8958	80.74	1.73
10805	82.42	2.25

